Decentralized Optimistic Hyperpolicy Mirror Descent: Provably No-Regret Learning in Markov Games

We study decentralized policy learning in Markov games where we control a single agent to play with nonstationary and possibly adversarial opponents. Our goal is to develop a no-regret online learning algorithm that (i) takes actions based on the local information observed by the agent and (ii) is able to find the best policy in hindsight. For such a problem, the nonstationary state transitions due to the varying opponent pose a significant challenge. In light of a recent hardness result \citep{liu2022learning}, we focus on the setting where the opponent's previous policies are revealed to the agent for decision making. With such an information structure, we propose a new algorithm, \underline{D}ecentralized \underline{O}ptimistic hype\underline{R}policy m\underline{I}rror de\underline{S}cent (DORIS), which achieves $\sqrt{K}$-regret in the context of general function approximation, where $K$ is the number of episodes. Moreover, when all the agents adopt DORIS, we prove that their mixture policy constitutes an approximate coarse correlated equilibrium. In particular, DORIS maintains a \textit{hyperpolicy} which is a distribution over the policy space. The hyperpolicy is updated via mirror descent, where the update direction is obtained by an optimistic variant of least-squares policy evaluation. Furthermore, to illustrate the power of our method, we apply DORIS to constrained and vector-valued MDPs, which can be formulated as zero-sum Markov games with a fictitious opponent.

==> fig.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Default] (0) at (-8.5, 21.5) {A};
		\node [style=Default] (1) at (-9.25, 20.25) {B};
		\node [style=Default] (3) at (-7.75, 20.25) {C};
		\node [style=none] (6) at (-9.25, 18.5) {+1};
		\node [style=none] (7) at (-8.25, 18.75) {+0};
		\node [style=none] (8) at (-7.25, 18.75) {+1};
		\node [style=none] (9) at (-8.25, 18.25) {+1};
		\node [style=none] (10) at (-7.25, 18.25) {+0};
		\node [style=none] (11) at (-8.75, 20.75) {};
		\node [style=none] (12) at (-8.75, 19) {};
		\node [style=none] (13) at (-6.75, 19) {};
		\node [style=none] (14) at (-6.75, 20.75) {};
		\node [style=none] (15) at (-9.25, 19.25) {};
		\node [style=none] (16) at (-8.25, 19.25) {};
		\node [style=none] (17) at (-7.25, 19.25) {};
		\node [style=none] (19) at (-9, 21) {L};
		\node [style=none] (20) at (-8, 21) {R};
		\node [style=none] (21) at (-8.25, 19.75) {L};
		\node [style=none] (22) at (-7.25, 19.75) {R};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Unidirectional] (0) to (1);
		\draw [style=Unidirectional] (0) to (3);
		\draw [style=dashed line] (12.center) to (13.center);
		\draw [style=dashed line] (13.center) to (14.center);
		\draw [style=dashed line, in=360, out=180] (14.center) to (11.center);
		\draw [style=dashed line] (11.center) to (12.center);
		\draw [style=Unidirectional] (1) to (15.center);
		\draw [style=Unidirectional] (3) to (16.center);
		\draw [style=Unidirectional] (3) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

